Drug Recommendation toward Safe Polypharmacy

Adverse drug reactions (ADRs) induced from high-order drug-drug interactions (DDIs) due to polypharmacy represent a significant public health problem. In this paper, we formally formulate the to-avoid and safe (with respect to ADRs) drug recommendation problems when multiple drugs have been taken simultaneously. We develop a joint model with a recommendation component and an ADR label prediction component to recommend for a prescription a set of to-avoid drugs that will induce ADRs if taken together with the prescription. We also develop real drug-drug interaction datasets and corresponding evaluation protocols. Our experimental results on real datasets demonstrate the strong performance of the joint model compared to other baseline methods.

==> figure/convergence/convergence_data.txt <==
1	23145.0322000000
2	19168.5237000000
3	17194.2336000000
4	15671.3978000000
5	14819.6194000000
6	13808.7852000000
7	13261.4771000000
8	12868.8749000000
9	12780.8335000000
10	12735.8832000000
11	12627.5740000000
12	12612.2135000000
13	12475.7060000000
14	12431.1309000000
15	12416.1800000000
16	12334.6246000000
17	12312.1946000000
18	12277.5150000000
19	12272.2297000000
20	12263.8147000000
21	12246.3160000000
22	12214.1491000000
23	12189.6791000000
24	12172.4984000000
25	12157.0792000000
26	12143.3311000000
27	12125.1936000000
28	12107.1957000000
29	12083.8882000000
30	12069.5638000000
31	12052.1677000000
32	12048.8267000000
33	12047.2056000000
34	12046.0207000000
35	12043.6120000000
36	12041.7494000000
37	12040.6307000000
38	12037.5055000000
39	12030.6819000000
40	12024.4472000000
41	12009.4006000000
42	12008.7169000000
43	12008.2582000000
44	12008.5764000000
45	12005.6060000000
46	12004.5701000000
47	12004.9482000000
48	12003.8371000000
49	12002.4770000000
50	11994.0061000000
51	11993.7422000000
52	11993.7896000000
53	11994.7304000000
54	11994.4095000000
55	11994.8548000000
56	11994.6537000000
57	11994.2919000000
58	11993.5162000000
59	11993.8350000000
60	11993.6062000000
61	11990.7288000000
62	11990.1883000000
63	11984.6210000000
64	11977.2684000000
65	11977.2828000000
66	11977.8253000000
67	11978.1353000000
68	11979.0486000000
69	11981.3496000000
70	11979.3836000000
71	11978.5542000000
72	11968.6505000000
73	11968.4560000000
74	11968.7651000000
75	11969.1947000000
76	11969.5988000000
77	11969.8629000000
78	11970.2288000000
79	11970.3629000000
80	11969.4221000000


==> figure/convergence/cost_function.txt <==
23145.0322000000
19168.5237000000
17194.2336000000
15671.3978000000
14819.6194000000
13808.7852000000
13261.4771000000
12868.8749000000
12780.8335000000
12735.8832000000
12627.5740000000
12612.2135000000
12475.7060000000
12431.1309000000
12416.1800000000
12334.6246000000
12312.1946000000
12277.5150000000
12272.2297000000
12263.8147000000
12246.3160000000
12214.1491000000
12189.6791000000
12172.4984000000
12157.0792000000
12143.3311000000
12125.1936000000
12107.1957000000
12083.8882000000
12069.5638000000
12052.1677000000
12048.8267000000
12047.2056000000
12046.0207000000
12043.6120000000
12041.7494000000
12040.6307000000
12037.5055000000
12030.6819000000
12024.4472000000
12009.4006000000
12008.7169000000
12008.2582000000
12008.5764000000
12005.6060000000
12004.5701000000
12004.9482000000
12003.8371000000
12002.4770000000
11994.0061000000
11993.7422000000
11993.7896000000
11994.7304000000
11994.4095000000
11994.8548000000
11994.6537000000
11994.2919000000
11993.5162000000
11993.8350000000
11993.6062000000
11990.7288000000
11990.1883000000
11984.6210000000
11977.2684000000
11977.2828000000
11977.8253000000
11978.1353000000
11979.0486000000
11981.3496000000
11979.3836000000
11978.5542000000
11968.6505000000
11968.4560000000
11968.7651000000
11969.1947000000
11969.5988000000
11969.8629000000
11970.2288000000
11970.3629000000
11969.4221000000


==> figure/convergence/temp.txt <==
 10979.8419 
 10942.0675 
 10930.9158 
 10911.3826 
 10907.5659 
 10884.9517 
 10876.1829 
 10842.687 
 10832.4716 
 10826.0293 
 10812.2094 
 10807.269 
 10804.4942 
 10793.7533 
 10790.3147 
 10787.6749 
 10768.3814 
 10764.9881 
 10760.4306 
 10753.5841 
 10750.9482 
 10745.7334 
 10743.9408 
 10566.2816 
 10557.1238 
 10553.1117 
 10404.3189 
 10400.3782 
 10396.5007 
 10389.9523 
 10386.7124 
 10369.3796 
 10365.2302 
 10359.7901 
 10357.9297 
 10356.5782 
 10356.5068 
 10352.4535 
 10349.7015 
 10347.7585 
 10345.8775 
 10345.3789 
 10258.2846 
 10254.9697 
 10254.5043 
 10202.5985 
 10198.8931 
 10180.5412 
 10178.8673 
 10176.1472 
 10175.461 
 10174.5161 
 10173.0951 
 10172.7126 
 10170.6085 
 10168.9762 
 10167.9122 
 10167.1931 
 10166.6367 
 10166.0801 
 10165.198 
 10163.9792 
 10163.3794 
 10160.9858 
 10160.1534 
 10159.5726 
 10159.0369 
 10158.5386 
 10158.0317 
 10157.5446 
 10157.0445 
 10156.5453 
 10155.9868 
 10155.4232 
 10154.8894 
 10154.4043 
 10153.909 
 10153.4203 
 10152.8945 
 10152.412 
 10151.9141 
 10151.4389 
 10150.93 
 10150.4543 
 10149.9614 
 10149.4913 
 10148.9818 
 10148.5093 
 10148.0184 
 10147.5524 
 10147.0419 
 10146.5722 
 10146.082 
 10145.6138 
 10145.0897 
 10144.606 
 10144.1066 
 10143.633 
 10143.1009 
 10142.6185 


==> table/example.txt <==
3	0
7	0
9	0
10	0
17	0
30	0
45	0
53	1
55	0
56	0
58	0
59	0
62	0
65	0
73	0
81	0
86	0
88	1
92	0
95	0
96	1
99	1
118	1
128	0
132	0
136	0
141	0
144	1
145	0
152	0
153	0
154	0
158	1
159	0
169	0
172	0
174	0
181	0
183	0
184	0
185	0
187	1
188	0
191	0
194	0
213	0
220	0
230	0
232	0
244	0
248	0
252	0
253	1
263	0
268	0
271	1
274	0
276	0
282	0
284	0
299	0
307	0
308	0
309	0
318	0
319	1
321	0
325	0
326	1
342	0
343	1
345	0
348	0
351	0
359	0
366	0
377	0
384	0
385	0
407	0
411	0
420	0
423	0
428	1
433	0
440	0
444	0
455	0
458	0
459	0
464	0
470	0
482	1
483	0
487	1
490	0
493	0
501	0
503	0
505	0
507	0
509	0
519	0
522	0
528	0
529	0
534	0
546	0
550	0
554	0
559	0
561	1
564	0
571	0
592	0
606	0
608	1
613	0
622	1
635	0
636	0
640	0
644	0
655	0
657	0
661	0
667	0
668	0
669	0
672	0
682	1
685	0
690	0
693	0
696	0
698	0
701	0
702	0
704	0
705	0
710	0
718	0
719	0
723	0
735	0
737	1
745	0
747	0
752	0
757	0
758	0
762	1
766	1
780	1
784	0
804	0
806	0
822	0
826	0
833	0
839	0
853	1
857	0
863	1
864	0
871	0
873	0
881	1
882	0
883	0
892	0
897	0
905	0
908	0
932	1
935	0
937	0
942	0
944	0
946	0
960	0
987	0
995	0
1002	0
1071	0
1073	0
1113	0
1157	1
1189	0
1192	0
1206	0
1207	0


==> table/name.txt <==
pravastatin                      
citalopram                       
lovastatin                       
pregabalin                       
phenytoin                        
venlafaxine                      
tenofovir                        
olanzapine                       
pramipexole                      
allopurinol                      
zidovudine                       
ritonavir                        
rofecoxib                        
simvastatin                      
lamivudine                       
paroxetine                       
fentanyl                         
emtricitabine                    
didanosine                       
ezetimibe                        
fenofibrate                      
atazanavir                       
atorvastatin                     
rosuvastatin                     
zopiclone                        
clarithromycin                   
dexamethasone                    
vecuronium                       
raltegravir   

